Semantic Similarity Loss for Neural Source Code Summarization

This paper presents a procedure for and evaluation of using a semantic similarity metric as a loss function for neural source code summarization. Code summarization is the task of writing natural language descriptions of source code. Neural code summarization refers to automated techniques for generating these descriptions using neural networks. Almost all current approaches involve neural networks as either standalone models or as part of a pretrained large language models e.g., GPT, Codex, LLaMA. Yet almost all also use a categorical cross-entropy (CCE) loss function for network optimization. Two problems with CCE are that 1) it computes loss over each word prediction one-at-a-time, rather than evaluating a whole sentence, and 2) it requires a perfect prediction, leaving no room for partial credit for synonyms. In this paper, we extend our previous work on semantic similarity metrics to show a procedure for using semantic similarity as a loss function to alleviate this problem, and we evaluate this procedure in several settings in both metrics-driven and human studies. In essence, we propose to use a semantic similarity metric to calculate loss over the whole output sentence prediction per training batch, rather than just loss for each word. We also propose to combine our loss with CCE for each word, which streamlines the training process compared to baselines. We evaluate our approach over several baselines and report improvement in the vast majority of conditions.

==> NJDv5_Authorguideline-document/listing.sty.txt <==
%%----------------------------------------------------------------------
%% listing.sty
%
% LaTeX package for typesetting listings. 
% Documentation at end of file after \endinput.
%
% Requires LaTeX2e (or newer).
%
%
% (C) Copyright 1994, 1996, 1999 by:
%
% Matthew Hebley, Volker Kuhlmann
% University of Canterbury
% EEE Dept
% Christchurch, New Zealand
% E-Mail: v.kuhlmann@elec.canterbury.ac.nz
%         (Matthew is no longer available for contact, email or otherwise)
%
% This program can be redistributed and/or modified under the terms
% of the LaTeX Project Public License, distributed from CTAN
% archives as macros/latex/base/lppl.txt; either
% version 1 of the License, or (at your option) any later version.
%
%
% HISTORY:
%
% 1.2   25 May 1999	Re-published under the LPPL. No other change.
% 1.1   07 Feb 96	Added setting of \thelisting with the book and
%			report document classes.
% 1.0   19 Aug 94	Created.
%
%%----------------------------------------------------------------------

\def\filename{listing}
\def\fileversion{V1.2}
\def\filedate{1999/05/25}


\NeedsTeXFormat{LaTeX2e}[1994/06/01]
\ProvidesPackage{\filename}[\filedate]
\typeout{Package `\filename', \fileversion, <\filedate>}


\newcounter{listing}
\setcounter{listing}{0}

\newenvironment{listing}{%
   \newcommand{\@captype}{listing}%
   \@ifundefined{@bigcaptionflag}{}{%
      \def\@makecaption##1##2{%
         \vskip \abovecaptionskip 
         \@listingsection*{##1:~##2}% 
         \vskip \belowcaptionskip 
         }
      }
   }%
   {}

\newcommand{\listingname}{Listing}
\newcommand{\listlistingname}{List of Listings}

\newcommand{\ext@listing}{lol}
\newcommand{\fnum@listing}{\listingname ~\thelisting }
\newcommand{\l@listing}{\@dottedtocline {1}{1.5em}{2.3em}}
\newcommand{\listoflistings}{%
   \@listingsection*{\listlistingname 
      \@mkboth{\uppercase{\listlistingname}}%
         {\uppercase{\listlistingname}}}%
   \@starttoc {lol}%
   }
\@ifundefined{chapter}{%
   \newcommand\@listingsection{\section}%
   }{%
   \newcommand\@listingsection{\chapter}%
   \renewcommand\thelisting{\thechapter.\arabic{listing}}%
   }
   
\DeclareOption{bigcaptions}{%
   \def\@bigcaptionflag{}
}

\ProcessOptions

 
\endinput


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Load with:

	\usepackage{listing}
or
	\usepackage[bigcaptions]{listing}


Package option:

bigcaptions	If present, captions appear as for sections
		(or chapters when using the "book" or "report" 
		classes).
		If not present, captions appear as for captions
		in the figure or table environment.


Available control sequences:

\begin{listing}		A new environment for listings is provided.
			Unlike figure and table, listing is NOT
			a floating environment.

\caption		As usual. (only inside listing!)
\label			As usual. (only inside listing; after \caption!)
\ref			As usual.
\listoflistings		As for \listoftables, \listoffigures.
\listingname		Produces the "Listing" text for the caption.
\listlistingname	Produces the "List of Listings" text.


A *.lol file is produced similar to *.lot, *.lof files.

Does not change \@makecaption (unless option "bigcaptions" is used),
so packages that change the layout of \caption still work.
listing.sty works together with hangcaption.sty.

	``Documentation is like sex.
	  If it is good, it is REALLY good, 
	  and if it is bad, it is better than nothing!''

						[Gabe Helou]

%% EOF listing.sty
%%----------------------------------------------------------------------

